XCalib Depth-Guided Geometric Optimization for Dense Thermal-Visible Video Registration

Image registration is a vital preprocessing step in multimodal perception tasks, including image fusion, object detection, and semantic segmentation. In Advanced Driver- Assistance Systems (ADAS), spatial misalignment between visible (RGB) and infrared (IR) cameras -caused by non-coincident optical axes and field-of-view differences- introduces non-uniform parallax and visual ghosting. Classical keypoint-based methods are restricted to global homographies that fail under dynamic depth, while unconstrained dense flow algorithms lack structural regularization and suffer from temporal instability. In this paper, we propose XCalib, an unsupervised dense thermal-visible registration framework that bridges this gap. Rather than serving as an absolute metric calibration tool, XCalib leverages virtual pinhole camera parameterization strictly as a geometric constraint space. By optimizing effective relative pose and intrinsics alongside predicted monocular metric depth, XCalib restricts the search space of spatial displacements to physically valid projection geometries. Our key contributions are: (1) a novel registration paradigm that uses camera parameterization as an implicit regularizer for dense cross-modal warping; (2) Normalized Edges Correlation (NEC), a robust structural similarity metric tailored to cross- spectral alignment; and (3) extensive quantitative and qualitative evaluations across public ADAS datasets, demonstrating superior temporal stability and alignment accuracy over unconstrained dense flow baselines.

==> Graphs/metrics.dat <==
Delta NEC GC SSIM RMSE NCC PSNR MSE
0.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
4.000000 0.986743 0.969058 0.996736 1.000177 1.006783 0.999832 1.000306
8.000000 0.960441 0.906780 0.990418 1.000302 1.006200 0.999631 1.000356
12.000000 0.930911 0.838698 0.983291 1.000387 1.000737 0.999411 1.000227
16.000000 0.904631 0.780691 0.977143 1.000460 0.993025 0.999173 1.000023
20.000000 0.883903 0.735635 0.972075 1.000536 0.985698 0.998931 0.999824
24.000000 0.867649 0.699630 0.968378 1.000629 0.980845 0.998679 0.999667
28.000000 0.854482 0.671005 0.965345 1.000735 0.977036 0.998427 0.999560
32.000000 0.843667 0.647558 0.962985 1.000821 0.972611 0.998204 0.999436
36.000000 0.834551 0.626839 0.961020 1.000904 0.968061 0.997990 0.999320
40.000000 0.826175 0.607769 0.959521 1.000999 0.965088 0.997776 0.999245
44.000000 0.818831 0.590547 0.957973 1.001104 0.963827 0.997562 0.999203
48.000000 0.812125 0.576088 0.956434 1.001218 0.963581 0.997346 0.999189
52.000000 0.806286 0.563268 0.955207 1.001321 0.962701 0.997143 0.999165
56.000000 0.801116 0.551117 0.953814 1.001426 0.961258 0.996940 0.999150
60.000000 0.796271 0.540643 0.952886 1.001528 0.959962 0.996743 0.999137
64.000000 0.791640 0.530581 0.951771 1.001632 0.959368 0.996553 0.999142
68.000000 0.787645 0.521321 0.951093 1.001741 0.959403 0.996362 0.999169
72.000000 0.784034 0.513324 0.950055 1.001858 0.959974 0.996173 0.999223
76.000000 0.780358 0.504331 0.949316 1.001982 0.960786 0.995980 0.999300
80.000000 0.776616 0.495842 0.948476 1.002117 0.962483 0.995782 0.999407

